Dark Z' at a Muon Collider: Radiative Return versus Vector Boson Fusion

A secluded, massive Abelian gauge boson called a dark Z' may interact with the Standard Model through kinetic mixing and mass mixing in the Higgs sector. We determine the sensitivity of a future high-energy muon collider to discover such a particle and determine its mixing parameters. We examine a dark Z' with mass from 100 GeV up to the collider energy for a set of collider benchmarks up to 14 TeV. We show the discovery reach and compare to the current and proposed future colliders. A muon collider is sensitive to two complementary production modes: radiative return (muon fusion with an associated photon), and vector boson fusion of W bosons. An observable photon distinguishes these production modes and the relative rates of these processes allows one to determine the relative mixing. Soft and collinear photons in the radiative return diagram contribute to the same final state as vector boson fusion. We show that these relative rates alone can determine the mixing to an accuracy comparable to that of a fully polarized muon beam using a left-right asymmetry.

==> MuonDarkZ.bib.txt <==
@article{Garosi:2023bvq,
    author = "Garosi, Francesco and Marzocca, David and Trifinopoulos, Sokratis",
    title = "{LePDF: Standard Model PDFs for high-energy lepton colliders}",
    eprint = "2303.16964",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP09(2023)107",
    journal = "JHEP",
    volume = "09",
    pages = "107",
    year = "2023"
}

@article{Acanfora:2026aay,
    author = "Acanfora, Francesca and Baker, Michael J. and Martonhelyi, Timothy and Thamm, Andrea",
    title = "{Heavy Vector Triplets at a Muon Collider}",
    eprint = "2605.13957",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "5",
    year = "2026"
}

@article{Bao:2022onq,
    author = "Bao, Yunjia and Fan, JiJi and Li, Lingfeng",
    title = "{Electroweak ALP searches at a muon collider}",
    eprint = "2203.04328",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP08(2022)276",
    journal = "JHEP",
    volume = "08",
    pages = "276",
    year = "2022"
}

@article{Asadi:2026kpt,
    author = "Asadi, Pouya and Batz, Austin and Homiller, Samuel and Yu, Tien-Tien",
    title = "{On the Run from the Dark Side of the Muon}",
    eprint = "2602.16771",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC-2603",
    month = "2",
    year = "2026"
}

@article{Airen:2024iiy,
    author = "Airen, Sagar and Broadberry, Edward and Marques-Tavares, Gustavo and Ricci, Lorenzo",
    title = "{Vector portals at future lepton colliders}",
    eprint = "2412.09681",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP08(2025)029",
    journal = "JHEP",
    volume = "08",
    pages = "029",
    year = "2025"
}

@article{Dahlen:2025udl,
    author = {Dahl{\'e}n, Benjamin and L{\"o}schner, Maximilian and M{\k{e}}ka{\l}a, Krzysztof and Reuter, J{\"u}rgen and Stylianou, Panagiotis},
    title = "{EVAluation of the Equivalent Vector boson Approximation at highest energy colliders}",
    eprint = "2507.19285",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-25-104, COMETA-2025-29",
    doi = "10.1007/JHEP11(2025)002",
    journal = "JHEP",
    volume = "11",
    pages = "002",
    year = "2025"
}

@article{Leike:1998wr,
    author = "Leike, A.",
    title = "{The Phenomenology of extra neutral gauge bosons}",
    eprint = "hep-ph/9805494",
    archivePrefix = "arXiv",
    reportNumber = "LMU-03-98",
    doi = "10.1016/S0370-1573(98)00133-1",
    journal = "Phys. Rept.",
    volume = "317",
    pages = "143--250",
    year = "1999"
}

@article{Costantini:2020stv,
    author = "Costantini, Antonio and De Lillo, Federico and Maltoni, Fabio and Mantani, Luca and Mattelaer, Olivier and Ruiz, Richard and Zhao, Xiaoran",
    title = "{Vector boson fusion at multi-TeV muon colliders}",
    eprint = "2005.10289",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CP3-20-20, MCNET-20-12, VBSCAN-PUB-03-20",
    doi = "10.1007/JHEP09(2020)080",
    journal = "JHEP",
    volume = "09",
    pages = "080",
    year = "2020"
}

@article{He:2017zzr,
    author = "He, Min and He, Xiao-Gang and Huang, Cheng-Kai and Li, Gang",
    title = "{Search for a heavy dark photon at future $e^+e^-$ colliders}",
    eprint = "1712.09095",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP03(2018)139",
    journal = "JHEP",
    volume = "03",
    pages = "139",
    year = "2018"
}


@article{Karliner:2015tga,
    author = "Karliner, Marek and Low, Matthew and Rosner, Jonathan L. and Wang, Lian-Tao",
    title = "{Radiative return capabilities of a high-energy, high-luminosity $e^+e^-$ collider}",
    eprint = "1503.07209",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "EFI-15-1, TAUP-2990-15",
    doi = "10.1103/PhysRevD.92.035010",
    journal = "Phys. Rev. D",
    volume = "92",
    number = "3",
    pages = "035010",
    year = "2015"
}

@article{Gopalakrishna:2008dv,
    author = "Gopalakrishna, Shrihari and Jung, Sunghoon and Wells, James D.",
    title = "{Higgs boson decays to four fermions through an abelian hidden sector}",
    eprint = "0801.3456",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2008-11, MCTP-07-47, BNL-HET-08-2",
    doi = "10.1103/PhysRevD.78.055002",
    journal = "Phys. Rev. D",
    volume = "78",
    pages = "055002",
    year = "2008"
}



@article{Holdom:1985ag,
    author = "Holdom, Bob",
    title = "{Two U(1)'s and Epsilon Charge Shifts}",
    reportNumber = "UTPT-85-30",
    doi = "10.1016/0370-2693(86)91377-8",
    journal = "Phys. Lett. B",
    volume = "166",
    pages = "196--198",
    year = "1986"
}



@article{Holdom:1986eq,
    author = "Holdom, Bob",
    title = "{Searching for $\epsilon$ Charges and a New U(1)}",
    reportNumber = "UTPT-86-03",
    doi = "10.1016/0370-2693(86)90470-3",
    journal = "Phys. Lett. B",
    volume = "178",
    pages = "65--70",
    year = "1986"
}

@article{Okun:1982xi,
    author = "Okun, L.B.",
    title = "{Limits of Electrodynamics: Paraphotons?}",
    reportNumber = "ITEP-48-1982",
    journal = "Sov. Phys. JETP",
    volume = "56",
    pages = "502",
    year = "1982"
}

@article{Kobzarev:1966qya,
    author = "Kobzarev, I.Yu. and Okun, L.B. and Pomeranchuk, I.Ya.",
    title = "{On the Possibility of Experimental Observation of Mirror Particles}",
    journal = "Sov. J. Nucl. Phys.",
    volume = "3",
    number = "6",
    pages = "837--841",
    year = "1966"
}


@article{Arkani-Hamed:2015vfh,
    author = "Arkani-Hamed, Nima and Han, Tao and Mangano, Michelangelo and Wang, Lian-Tao",
    title = "{Physics opportunities of a 100 TeV proton{\textendash}proton collider}",
    eprint = "1511.06495",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC-1515, CERN-PH-TH-2015-259",
    doi = "10.1016/j.physrep.2016.07.004",
    journal = "Phys. Rept.",
    volume = "652",
    pages = "1--49",
    year = "2016"
}

@article{ParticleDataGroup:2024cfk,
    author = "Navas, S. and others",
    collaboration = "Particle Data Group",
    title = "{Review of particle physics}",
    doi = "10.1103/PhysRevD.110.030001",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "3",
    pages = "030001",
    year = "2024"
}

@article{InternationalMuonCollider:2024jyv,
    author = "Accettura, Carlotta and others",
    collaboration = "International Muon Collider",
    title = "{Interim report for the International Muon Collider Collaboration (IMCC)}",
    eprint = "2407.12450",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "CERN-2024-002",
    doi = "10.23731/CYRM-2024-002",
    journal = "CERN Yellow Rep. Monogr.",
    volume = "2/2024",
    pages = "176",
    year = "2024"
}


@inproceedings{Battaglieri:2017aum,
    author = "Battaglieri, Marco and others",
    title = "{Us Cosmic Visions: New Ideas in Dark Matter 2017: Community Report}",
    booktitle = "{U.S. Cosmic Visions: New Ideas in Dark Matter}",
    eprint = "1707.04591",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-17-282-AE-PPD-T",
    month = "7",
    year = "2017"
}

@article{Caputo:2021eaa,
    author = "Caputo, Andrea and O'Hare, Ciaran A. J. and Millar, Alexander J. and Vitagliano, Edoardo",
    title = "{Dark photon limits: a cookbook}",
    eprint = "2105.04565",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "NORDITA-2021-036",
    month = "5",
    year = "2021"
}

@inproceedings{Alexander:2016aln,
    author = "Alexander, Jim and others",
    title = "{Dark Sectors 2016 Workshop: Community Report}",
    eprint = "1608.08632",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-16-421",
    month = "8",
    year = "2016"
}


@article{Bertuzzo:2025ejw,
    author = "Bertuzzo, Enrico and Csaki, Csaba and Huller, Fernanda",
    title = "{Electroweak precision constraints on dark photon models with generalized mixing}",
    eprint = "2507.16888",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP03(2026)155",
    journal = "JHEP",
    volume = "03",
    pages = "155",
    year = "2026"
}

@article{Chiang:2025bdf,
    author = "Chiang, Cheng-Wei and Enomoto, Kazuki",
    title = "{Oblique corrections in general dark U(1) models}",
    eprint = "2509.08363",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP01(2026)080",
    journal = "JHEP",
    volume = "01",
    pages = "080",
    year = "2026"
}

@article{Bento:2023weq,
    author = "Bento, Miguel P. and Haber, Howard E. and Silva, Jo{\~a}o P.",
    title = "{Tree-level Unitarity in $ \textrm{SU}{(2)}_L\times \textrm{U}{(1)}_Y\times \textrm{U}{(1)}_{Y^{\prime }} $ Models}",
    eprint = "2306.01836",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP10(2023)083",
    journal = "JHEP",
    volume = "10",
    pages = "083",
    year = "2023"
}

@article{Bento:2023flt,
    author = "Bento, Miguel P. and Haber, Howard E. and Silva, Jo{\~a}o P.",
    title = "{Classes of complete dark photon models constrained by Z-physics}",
    eprint = "2311.04976",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2024.138501",
    journal = "Phys. Lett. B",
    volume = "850",
    pages = "138501",
    year = "2024"
}

@article{Fabbrichesi:2020wbt,
    author = "Fabbrichesi, Marco and Gabrielli, Emidio and Lanfranchi, Gaia",
    title = "{The Dark Photon}",
    eprint = "2005.01515",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/978-3-030-62519-1",
    month = "5",
    year = "2020"
}

@article{Roser:2022sht,
    author = "Roser, Thomas and others",
    title = "{On the feasibility of future colliders: report of the Snowmass'21 Implementation Task Force}",
    eprint = "2208.06030",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "FERMILAB-FN-1184-AD-PPD",
    doi = "10.1088/1748-0221/18/05/P05018",
    journal = "JINST",
    volume = "18",
    number = "05",
    pages = "P05018",
    year = "2023"
}

@article{Black:2022cth,
    author = "Black, K. M. and others",
    title = "{Muon Collider Forum report}",
    eprint = "2209.01318",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "FERMILAB-FN-1194",
    doi = "10.1088/1748-0221/19/02/T02015",
    journal = "JINST",
    volume = "19",
    number = "02",
    pages = "T02015",
    year = "2024"
}

@article{HEPAPSubcommittee:2024bsm,
    author = "Murayama, Hitoshi and others",
    collaboration = "2023 Particle Physics Project Prioritization Panel",
    title = "{Exploring the Quantum Universe: Pathways to Innovation and Discovery in Particle Physics}",
    month = "12",
    year = "2023",
    url = "https://www.usparticlephysics.org/2023-p5-report/"
}


@article{Foot:1991kb,
    author = "Foot, Robert and He, Xiao-Gang",
    title = "{Comment on Z Z-prime mixing in extended gauge theories}",
    reportNumber = "CERN-TH-6081-91, SHEP-90-91-24",
    doi = "10.1016/0370-2693(91)90901-2",
    journal = "Phys. Lett. B",
    volume = "267",
    pages = "509--512",
    year = "1991"
}

@article{Davoudiasl:2012ag,
    author = "Davoudiasl, Hooman and Lee, Hye-Sung and Marciano, William J.",
    title = "{'Dark' Z implications for Parity Violation, Rare Meson Decays, and Higgs Physics}",
    eprint = "1203.2947",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.85.115019",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "115019",
    year = "2012"
}


@article{San:2022uud,
    author = "San, Yik Chuen and Perelstein, Maxim and Tanedo, Philip",
    title = "{Dark Z at the International Linear Collider}",
    eprint = "2205.10304",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-2022-FLIP-NCC-2000",
    doi = "10.1103/PhysRevD.106.015027",
    journal = "Phys. Rev. D",
    volume = "106",
    number = "1",
    pages = "015027",
    year = "2022"
}


@article{Ruiz:2021tdt,
    author = "Ruiz, Richard and Costantini, Antonio and Maltoni, Fabio and Mattelaer, Olivier",
    title = "{The Effective Vector Boson Approximation in high-energy muon collisions}",
    eprint = "2111.02442",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CP3-21-59, IFJPAN-IV-2021-17, MCNET-21-13, VBSCAN-PUB-07-21",
    doi = "10.1007/JHEP06(2022)114",
    journal = "JHEP",
    volume = "06",
    pages = "114",
    year = "2022"
}


@article{Accettura:2023ked,
    author = "Accettura, Carlotta and others",
    title = "{Towards a muon collider}",
    eprint = "2303.08533",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "FERMILAB-PUB-23-123-AD-PPD-T",
    doi = "10.1140/epjc/s10052-023-11889-x",
    journal = "Eur. Phys. J. C",
    volume = "83",
    number = "9",
    pages = "864",
    year = "2023",
    note = "[Erratum: Eur.Phys.J.C 84, 36 (2024)]"
}


@article{Casarsa:2023vqx,
    author = "Casarsa, Massimo and Lucchesi, Donatella and Sestini, Lorenzo",
    title = "{Experimentation at a muon collider}",
    eprint = "2311.03280",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1146/annurev-nucl-102622-011319",
    journal = "Ann. Rev. Nucl. Part. Sci.",
    volume = "74",
    pages = "233--261",
    year = "2024"
}

@article{Palmer:1996gs,
    author = "Palmer, R. and others",
    editor = "Cline, D. B.",
    title = "{Muon collider design}",
    eprint = "acc-phys/9604001",
    archivePrefix = "arXiv",
    reportNumber = "BNL-62949, SLAC-PUB-9921, FERMILAB-PUB-96-493",
    doi = "10.1016/0920-5632(96)00417-3",
    journal = "Nucl. Phys. B Proc. Suppl.",
    volume = "51",
    pages = "61--84",
    year = "1996"
}



@article{Dawson:1984ta,
    author = "Dawson, Sally and Rosner, Jonathan L.",
    title = "{Capabilities of $e^+ e^-$ Collisions for Producing Very Heavy Higgs Bosons}",
    reportNumber = "CERN-TH-3985/84, LBL-17995",
    doi = "10.1016/0370-2693(84)90746-9",
    journal = "Phys. Lett. B",
    volume = "148",
    pages = "497--501",
    year = "1984"
}

@article{Hikasa:1985ee,
    author = "Hikasa, Ken-ichi",
    title = "{Heavy Higgs Production in $e^+ e^-$ and $e^- e^-$ Collisions}",
    reportNumber = "MAD/PH/262",
    doi = "10.1016/0370-2693(85)90346-6",
    journal = "Phys. Lett. B",
    volume = "164",
    pages = "385",
    year = "1985",
    note = "[Erratum: Phys.Lett.B 195, 623 (1987)]"
}

@article{Altarelli:1987ue,
    author = "Altarelli, Guido and Mele, B. and Pitolli, F.",
    title = "{Heavy Higgs Production at Future Colliders}",
    doi = "10.1016/0550-3213(87)90103-9",
    journal = "Nucl. Phys. B",
    volume = "287",
    pages = "205--224",
    year = "1987"
}

@article{Kilian:1995tr,
    author = "Kilian, W and Kramer, M and Zerwas, P. M.",
    title = "{Higgsstrahlung and W W fusion in e+ e- collisions}",
    eprint = "hep-ph/9512355",
    archivePrefix = "arXiv",
    reportNumber = "DESY-95-216",
    doi = "10.1016/0370-2693(96)00100-1",
    journal = "Phys. Lett. B",
    volume = "373",
    pages = "135--140",
    year = "1996"
}

@article{Gunion:1998jc,
    author = "Gunion, J. F. and Han, Tao and Sobey, R.",
    title = "{Measuring the coupling of a Higgs boson to Z Z at linear colliders}",
    eprint = "hep-ph/9801317",
    archivePrefix = "arXiv",
    reportNumber = "UCD-98-4, MADPH-98-1033",
    doi = "10.1016/S0370-2693(98)00450-X",
    journal = "Phys. Lett. B",
    volume = "429",
    pages = "79--86",
    year = "1998"
}

@article{Dawson:1984gx,
    author = "Dawson, Sally",
    title = "{The Effective W Approximation}",
    reportNumber = "LBL-17497",
    doi = "10.1016/0550-3213(85)90038-0",
    journal = "Nucl. Phys. B",
    volume = "249",
    pages = "42--60",
    year = "1985"
}

@article{Kane:1984bb,
    author = "Kane, Gordon L. and Repko, W. W. and Rolnick, W. B.",
    title = "{The Effective W+-, Z0 Approximation for High-Energy Collisions}",
    reportNumber = "Print-84-0432 (MICHIGAN STATE)",
    doi = "10.1016/0370-2693(84)90105-9",
    journal = "Phys. Lett. B",
    volume = "148",
    pages = "367--372",
    year = "1984"
}

@article{vonWeizsacker:1934nji,
    author = "von Weizsacker, C. F.",
    title = "{Radiation emitted in collisions of very fast electrons}",
    doi = "10.1007/BF01333110",
    journal = "Z. Phys.",
    volume = "88",
    pages = "612--625",
    year = "1934"
}

@article{Williams:1934ad,
    author = "Williams, E. J.",
    title = "{Nature of the high-energy particles of penetrating radiation and status of ionization and radiation formulae}",
    doi = "10.1103/PhysRev.45.729",
    journal = "Phys. Rev.",
    volume = "45",
    pages = "729--730",
    year = "1934"
}

@article{Han:2020uid,
    author = "Han, Tao and Ma, Yang and Xie, Keping",
    title = "{High energy leptonic collisions and electroweak parton distribution functions}",
    eprint = "2007.14300",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC 2006",
    doi = "10.1103/PhysRevD.103.L031301",
    journal = "Phys. Rev. D",
    volume = "103",
    number = "3",
    pages = "L031301",
    year = "2021"
}



@article{Schulte:2022brl,
    author = "Schulte, Daniel",
    collaboration = "International Muon Collider",
    title = "{The Muon Collider}",
    doi = "10.18429/JACoW-IPAC2022-TUIZSP2",
    journal = "JACoW",
    volume = "IPAC2022",
    pages = "821--826",
    year = "2022"
}


@article{Amorim:2023yyu,
    author = "Amorim, David and others",
    title = "{Transverse impedance and beam stability studies for the muon collider ring}",
    doi = "10.18429/JACoW-IPAC2023-WEPL185",
    journal = "JACoW",
    volume = "IPAC2023",
    pages = "WEPL185",
    year = "2023"
}


@article{Chaffey:2019fec,
    author = "Chaffey, Ian and Tanedo, Philip",
    title = "{Vector self-interacting dark matter}",
    eprint = "1907.10217",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-FLIP-2019-NX-74205",
    doi = "10.1103/PhysRevD.101.075005",
    journal = "Phys. Rev. D",
    volume = "101",
    number = "7",
    pages = "075005",
    year = "2020"
}

@inproceedings{Perelstein:2010hh,
    author = "Perelstein, Maxim",
    title = "{Introduction to Collider Physics}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {Physics of the Large and the Small}",
    eprint = "1002.0274",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/9789814327183_0008",
    pages = "421--486",
    year = "2011"
}


@article{Cheung:2025uaz,
    author = "Cheung, Kingman and Kim, Jinheung and Lee, Soojin and Sanyal, Prasenjit and Song, Jeonghyeon",
    title = "{Probing a heavy dark Z boson at multi-TeV muon colliders: Leveraging the optimized recoil mass technique}",
    eprint = "2501.02224",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "KIAS-G099201",
    doi = "10.1103/pm8d-ts6c",
    journal = "Phys. Rev. D",
    volume = "112",
    number = "9",
    pages = "095010",
    year = "2025"
}


@article{Chakrabarty:2014pja,
    author = "Chakrabarty, Nabarun and Han, Tao and Liu, Zhen and Mukhopadhyaya, Biswarup",
    title = "{Radiative Return for Heavy Higgs Boson at a Muon Collider}",
    eprint = "1408.5912",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC-1406",
    doi = "10.1103/PhysRevD.91.015008",
    journal = "Phys. Rev. D",
    volume = "91",
    number = "1",
    pages = "015008",
    year = "2015"
}

@article{Draper:2018ljh,
    author = "Draper, Patrick and Kozaczuk, Jonathan and Thomas, Scott",
    title = "{Precision inclusive Higgs physics at e$^{+}$e$^{-}$ colliders with tracking detectors and without calorimetry}",
    eprint = "1812.08289",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP09(2020)174",
    journal = "JHEP",
    volume = "09",
    pages = "174",
    year = "2020"
}

@article{Han:2020pif,
    author = "Han, Tao and Liu, Da and Low, Ian and Wang, Xing",
    title = "{Electroweak couplings of the Higgs boson at a multi-TeV muon collider}",
    eprint = "2008.12204",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.103.013002",
    journal = "Phys. Rev. D",
    volume = "103",
    number = "1",
    pages = "013002",
    year = "2021"
}

@article{Zhu:2022lzv,
    author = "Zhu, Yongfeng and Cui, Hanhua and Ruan, Manqi",
    title = "{The Higgs{\textrightarrow}$ b\overline{b} $,$ c\overline{c} $, gg measurement at CEPC}",
    eprint = "2203.01469",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1007/JHEP11(2022)100",
    journal = "JHEP",
    volume = "11",
    pages = "100",
    year = "2022"
}

@article{Dasgupta:2023zrh,
    author = "Dasgupta, Arnab and Dev, P. S. Bhupal and Han, Tao and Padhan, Rojalin and Wang, Si and Xie, Keping",
    title = "{Searching for heavy leptophilic Z': from lepton colliders to gravitational waves}",
    eprint = "2308.12804",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC-2317, IP/BBSR/2023-09",
    doi = "10.1007/JHEP12(2023)011",
    journal = "JHEP",
    volume = "12",
    pages = "011",
    year = "2023"
}

@article{Chen:2022yiu,
    author = "Chen, Miranda and Liu, Da",
    title = "{Top Yukawa coupling measurement at the muon collider}",
    eprint = "2212.11067",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.109.075020",
    journal = "Phys. Rev. D",
    volume = "109",
    number = "7",
    pages = "075020",
    year = "2024"
}

@article{Denizli:2023rqe,
    author = {Denizli, H. and Senol, A. and K{\"o}ksal, M.},
    title = "{Probing the electromagnetic properties of the neutrinos at future lepton colliders}",
    eprint = "2308.13046",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2024.138648",
    journal = "Phys. Lett. B",
    volume = "853",
    pages = "138648",
    year = "2024"
}

@article{Forslund:2023reu,
    author = "Forslund, Matthew and Meade, Patrick",
    title = "{Precision Higgs width and couplings with a high energy muon collider}",
    eprint = "2308.02633",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP01(2024)182",
    journal = "JHEP",
    volume = "01",
    pages = "182",
    year = "2024"
}

@article{Li:2024joa,
    author = "Li, Peiran and Liu, Zhen and Lyu, Kun-Feng",
    title = "{Higgs boson width and couplings at high energy muon colliders with forward muon detection}",
    eprint = "2401.08756",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.109.073009",
    journal = "Phys. Rev. D",
    volume = "109",
    number = "7",
    pages = "073009",
    year = "2024"
}

@article{Barik:2024kwv,
    author = "Barik, Anjan Kumar and Rai, Santosh Kumar and Srivastava, Aviral",
    title = "{Discovering an invisible Z' at the muon collider}",
    eprint = "2408.14396",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "HRI-RECAPP-2024-04",
    doi = "10.1016/j.physletb.2025.139533",
    journal = "Phys. Lett. B",
    volume = "866",
    pages = "139533",
    year = "2025"
}


@article{Alloul:2013bka,
    author = "Alloul, Adam and Christensen, Neil D. and Degrande, C{\'e}line and Duhr, Claude and Fuks, Benjamin",
    title = "{FeynRules  2.0 - A complete toolbox for tree-level phenomenology}",
    eprint = "1310.1921",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2013-239, MCNET-13-14, IPPP-13-71, DCPT-13-142, PITT-PACC-1308",
    doi = "10.1016/j.cpc.2014.04.012",
    journal = "Comput. Phys. Commun.",
    volume = "185",
    pages = "2250--2300",
    year = "2014"
}


@article{Alwall:2014hca,
    author = "Alwall, J. and Frederix, R. and Frixione, S. and Hirschi, V. and Maltoni, F. and Mattelaer, O. and Shao, H. -S. and Stelzer, T. and Torrielli, P. and Zaro, M.",
    title = "{The automated computation of tree-level and next-to-leading order differential cross sections, and their matching to parton shower simulations}",
    eprint = "1405.0301",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2014-064, CP3-14-18, LPN14-066, MCNET-14-09, ZU-TH-14-14",
    doi = "10.1007/JHEP07(2014)079",
    journal = "JHEP",
    volume = "07",
    pages = "079",
    year = "2014"
}

@article{Bartosik:2019dzq,
    author = "Bartosik, Nazar and others",
    title = "{Preliminary Report on the Study of Beam-Induced Background Effects at a Muon Collider}",
    eprint = "1905.03725",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "FERMILAB-PUB-19-205-AD",
    month = "5",
    year = "2019"
}


@article{Bandyopadhyay:2024gyg,
    author = "Bandyopadhyay, Priyotosh and Parashar, Snehashis",
    title = "{Probing a scalar singlet-triplet extension of the standard model via vector boson fusion at a muon collider}",
    eprint = "2410.06298",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IITH-PH-0001/24",
    doi = "10.1103/PhysRevD.110.115032",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "11",
    pages = "115032",
    year = "2024"
}

@article{Bandyopadhyay:2024plc,
    author = "Bandyopadhyay, Priyotosh and Parashar, Snehashis and Sen, Chandrima and Song, Jeonghyeon",
    title = "{Probing Inert Triplet Model at a multi-TeV muon collider via vector boson fusion with forward muon tagging}",
    eprint = "2401.02697",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IITH-PH-0002/23, KIAS-P23063",
    doi = "10.1007/JHEP07(2024)253",
    journal = "JHEP",
    volume = "07",
    pages = "253",
    year = "2024"
}

@article{Dehghani:2025xkd,
    author = "Dehghani, Parham and Frank, Mariana and Fuks, Benjamin",
    title = "{Vector boson fusion signatures of superheavy Majorana neutrinos at muon colliders}",
    eprint = "2506.06159",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/3sxk-glsw",
    journal = "Phys. Rev. D",
    volume = "112",
    number = "3",
    pages = "035020",
    year = "2025"
}

@article{Kwok:2023dck,
    author = "Kwok, Tsz Hong and Li, Lingfeng and Liu, Tao and Rock, Ariel",
    title = "{Searching for heavy neutral leptons at a future muon collider}",
    eprint = "2301.05177",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.110.075009",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "7",
    pages = "075009",
    year = "2024"
}

@article{Li:2025ptq,
    author = "Li, Hao-Qiao and Yan, Hai-Ning and Gu, Jiayin and Tan, Xiao-Ze",
    title = "{Probing Z/W pole physics at high-energy muon colliders via vector-boson-fusion processes*}",
    eprint = "2503.19073",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-25-051",
    doi = "10.1088/1674-1137/addfcd",
    journal = "Chin. Phys.",
    volume = "49",
    number = "10",
    pages = "103102",
    year = "2025"
}

@article{Braathen:2024ckk,
    author = "Braathen, Johannes and Gabelmann, Martin and Robens, Tania and Stylianou, Panagiotis",
    title = "{Probing the Inert Doublet Model via vector-boson fusion at a muon collider}",
    eprint = "2411.13729",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-24-170, FR-PHENO-2024-009, RBI-ThPhys-2024-25",
    doi = "10.1007/JHEP05(2025)055",
    journal = "JHEP",
    volume = "05",
    pages = "055",
    year = "2025"
}

@article{Cao:2025fla,
    author = "Cao, Qing-Hong and Ding, Jian-Nan and Liu, Yandong and Yuan, Jin-Long",
    title = "{Probing CP Violation through Vector Boson Fusion at High-Energy Muon Colliders}",
    eprint = "2510.23257",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "10",
    year = "2025"
}

@article{Chiesa:2021qpr,
    author = "Chiesa, Mauro and Mele, Barbara and Piccinini, Fulvio",
    title = "{Multi Higgs production via photon fusion at future multi-TeV muon colliders}",
    eprint = "2109.10109",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1140/epjc/s10052-024-12882-8",
    journal = "Eur. Phys. J. C",
    volume = "84",
    number = "5",
    pages = "543",
    year = "2024"
}

@article{Bierlich:2022pfr,
    author = "Bierlich, Christian and others",
    title = "{A comprehensive guide to the physics and usage of PYTHIA 8.3}",
    eprint = "2203.11601",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "LU-TP 22-16, MCNET-22-04, FERMILAB-PUB-22-227-SCD",
    doi = "10.21468/SciPostPhysCodeb.8",
    journal = "SciPost Phys. Codeb.",
    volume = "2022",
    pages = "8",
    year = "2022"
}


@article{Davoudiasl:2013aya,
    author = "Davoudiasl, Hooman and Lee, Hye-Sung and Lewis, Ian and Marciano, William J.",
    title = "{Higgs Decays as a Window into the Dark Sector}",
    eprint = "1304.4935",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "JLAB-THY-14-1844",
    doi = "10.1103/PhysRevD.88.015022",
    journal = "Phys. Rev. D",
    volume = "88",
    number = "1",
    pages = "015022",
    year = "2013"
}


@article{Curtin:2014cca,
    author = "Curtin, David and Essig, Rouven and Gori, Stefania and Shelton, Jessie",
    title = "{Illuminating Dark Photons with High-Energy Colliders}",
    eprint = "1412.0018",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "YITP-SB-14-49",
    doi = "10.1007/JHEP02(2015)157",
    journal = "JHEP",
    volume = "02",
    pages = "157",
    year = "2015"
}

@article{Elkafrawy:2021mrm,
    author = "Elkafrawy, Tamer and Hohlmann, Marcus and Kamon, Teruki and Padley, Paul and Kim, Hyunyong and Rahmani, Mehdi and Dildick, Sven",
    title = "{Illuminating long-lived dark vector bosons via exotic Higgs decays at $\sqrt{s} = 13\,{\text {TeV}}$}",
    eprint = "2111.03960",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PoS(LHCP2021)224",
    doi = "10.22323/1.397.0224",
    journal = "PoS",
    volume = "LHCP2021",
    pages = "224",
    year = "2021"
}

@article{Cheng:2024hvq,
    author = "Cheng, Hsin-Chia and Jiang, Xu-Hui and Li, Lingfeng and Salvioni, Ennio",
    title = "{Dark showers from Z-dark Z' mixing}",
    eprint = "2401.08785",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP04(2024)081",
    journal = "JHEP",
    volume = "04",
    pages = "081",
    year = "2024"
}

@article{Sun:2023kfu,
    author = "Sun, Jin and Xing, Zhi-Peng",
    title = "{Dark photon effects with the kinetic and mass mixing in Z-boson decay processes}",
    eprint = "2310.06526",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.109.035017",
    journal = "Phys. Rev. D",
    volume = "109",
    number = "3",
    pages = "035017",
    year = "2024"
}


@article{deFavereau:2013fsa,
    author = "de Favereau, J. and Delaere, C. and Demin, P. and Giammanco, A. and Lema{\^\i}tre, V. and Mertens, A. and Selvaggi, M.",
    collaboration = "DELPHES 3",
    title = "{DELPHES 3, A modular framework for fast simulation of a generic collider experiment}",
    eprint = "1307.6346",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1007/JHEP02(2014)057",
    journal = "JHEP",
    volume = "02",
    pages = "057",
    year = "2014"
}


@article{Zimmermann:2020ahu,
    author = {Zimmermann, Frank and Benedikt, Michael and M{\"u}ller, Anke-Susanne},
    title = "{The Future Circular Collider Study}",
    doi = "10.18429/JACoW-IPAC2020-MOVIR01",
    journal = "JACoW",
    volume = "IPAC2020",
    pages = "MOVIR01",
    year = "2020"
}

@article{Leogrande:2019qbe,
    author = "Leogrande, Emilia and Roloff, Philipp and Schnoor, Ulrike and Weber, Matthias",
    title = "{A DELPHES card for the CLIC detector}",
    eprint = "1909.12728",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CLICdp-Note-2018-007",
    month = "9",
    year = "2019"
}


@article{Goudzovski:2014rwa,
    author = "Goudzovski, Evgueni",
    editor = "Giardina, G. and Eidelman, S. and Venanzoni, G. and Battaglieri, M. and Mandaglio, G.",
    collaboration = "NA48/2",
    title = "{Search for the dark photon in $\pi^0$ decays by the NA48/2 experiment at CERN}",
    eprint = "1412.8053",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1051/epjconf/20159601017",
    journal = "EPJ Web Conf.",
    volume = "96",
    pages = "01017",
    year = "2015"
}

@article{Merkel:2014avp,
    author = "Merkel, H. and others",
    title = "{Search at the Mainz Microtron for Light Massive Gauge Bosons Relevant for the Muon g-2 Anomaly}",
    eprint = "1404.5502",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1103/PhysRevLett.112.221802",
    journal = "Phys. Rev. Lett.",
    volume = "112",
    number = "22",
    pages = "221802",
    year = "2014"
}

@article{BaBar:2014zli,
    author = "Lees, J. P. and others",
    collaboration = "BaBar",
    title = "{Search for a Dark Photon in $e^+e^-$ Collisions at BaBar}",
    eprint = "1406.2980",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "BABAR-PUB-14-002, SLAC-PUB-15979",
    doi = "10.1103/PhysRevLett.113.201801",
    journal = "Phys. Rev. Lett.",
    volume = "113",
    number = "20",
    pages = "201801",
    year = "2014"
}

@article{KLOE-2:2011hhj,
    author = "Archilli, F. and others",
    collaboration = "KLOE-2",
    title = "{Search for a vector gauge boson in $\phi$ meson decays with the KLOE detector}",
    eprint = "1110.0411",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1016/j.physletb.2011.11.033",
    journal = "Phys. Lett. B",
    volume = "706",
    pages = "251--255",
    year = "2012"
}

@article{KLOE-2:2012lii,
    author = "Babusci, D. and others",
    collaboration = "KLOE-2",
    title = "{Limit on the production of a light vector gauge boson in $\phi$ meson decays with the KLOE detector}",
    eprint = "1210.3927",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1016/j.physletb.2013.01.067",
    journal = "Phys. Lett. B",
    volume = "720",
    pages = "111--115",
    year = "2013"
}



@article{Bross:1989mp,
    author = "Bross, A. and Crisler, M. and Pordes, Stephen H. and Volk, J. and Errede, S. and Wrbanek, J.",
    title = "{A Search for Shortlived Particles Produced in an Electron Beam Dump}",
    reportNumber = "FERMILAB-PUB-89-138-E",
    doi = "10.1103/PhysRevLett.67.2942",
    journal = "Phys. Rev. Lett.",
    volume = "67",
    pages = "2942--2945",
    year = "1991"
}

@article{Gninenko:2012eq,
    author = "Gninenko, S. N.",
    title = "{Constraints on sub-GeV hidden sector gauge bosons from a search for heavy neutrino decays}",
    eprint = "1204.3583",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2012.06.002",
    journal = "Phys. Lett. B",
    volume = "713",
    pages = "244--248",
    year = "2012"
}

@article{Blumlein:2011mv,
    author = "Blumlein, Johannes and Brunner, Jurgen",
    title = "{New Exclusion Limits for Dark Gauge Forces from Beam-Dump Data}",
    eprint = "1104.2747",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "DESY-11-062, DO-TH-11-11, SFB-CPP-11-18, LPN-11-17, DESY-11--062, DO--TH-11-11, SFB-CPP--11--18, LPN-11--17",
    doi = "10.1016/j.physletb.2011.05.046",
    journal = "Phys. Lett. B",
    volume = "701",
    pages = "155--159",
    year = "2011"
}


@article{Blumlein:2013cua,
    author = {Bl{\"u}mlein, Johannes and Brunner, J{\"u}rgen},
    title = "{New Exclusion Limits on Dark Gauge Forces from Proton Bremsstrahlung in Beam-Dump Data}",
    eprint = "1311.3870",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-13-202, DO-TH-13-29, SFB-CPP-13-87, LPN-13-087",
    doi = "10.1016/j.physletb.2014.02.029",
    journal = "Phys. Lett. B",
    volume = "731",
    pages = "320--326",
    year = "2014"
}


@article{Riordan:1987aw,
    author = "Riordan, E. M. and others",
    title = "{A Search for Short Lived Axions in an Electron Beam Dump Experiment}",
    reportNumber = "SLAC-PUB-4280, UR-993, FERMILAB-PUB-87-251",
    doi = "10.1103/PhysRevLett.59.755",
    journal = "Phys. Rev. Lett.",
    volume = "59",
    pages = "755",
    year = "1987"
}

@article{NA64:2016oww,
    author = "Banerjee, D. and others",
    collaboration = "NA64",
    title = "{Search for invisible decays of sub-GeV dark photons in missing-energy events at the CERN SPS}",
    eprint = "1610.02988",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1103/PhysRevLett.118.011802",
    journal = "Phys. Rev. Lett.",
    volume = "118",
    number = "1",
    pages = "011802",
    year = "2017"
}

@article{Pospelov:2008zw,
    author = "Pospelov, Maxim",
    title = "{Secluded U(1) below the weak scale}",
    eprint = "0811.1030",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.80.095002",
    journal = "Phys. Rev. D",
    volume = "80",
    pages = "095002",
    year = "2009"
}


@article{Cowan:2010js,
    author = "Cowan, Glen and Cranmer, Kyle and Gross, Eilam and Vitells, Ofer",
    title = "{Asymptotic formulae for likelihood-based tests of new physics}",
    eprint = "1007.1727",
    archivePrefix = "arXiv",
    primaryClass = "physics.data-an",
    doi = "10.1140/epjc/s10052-011-1554-0",
    journal = "Eur. Phys. J. C",
    volume = "71",
    pages = "1554",
    year = "2011",
    note = "[Erratum: Eur.Phys.J.C 73, 2501 (2013)]"
}


@article{Hook:2010tw,
    author = "Hook, Anson and Izaguirre, Eder and Wacker, Jay G.",
    title = "{Model Independent Bounds on Kinetic Mixing}",
    eprint = "1006.0973",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-14131",
    doi = "10.1155/2011/859762",
    journal = "Adv. High Energy Phys.",
    volume = "2011",
    pages = "859762",
    year = "2011"
}

@article{CMS:2019buh,
    author = "Sirunyan, Albert M and others",
    collaboration = "CMS",
    title = "{Search for a Narrow Resonance Lighter than 200 GeV Decaying to a Pair of Muons in Proton-Proton Collisions at $\sqrt{s} =$  TeV}",
    eprint = "1912.04776",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CMS-EXO-19-018, CERN-EP-2019-265",
    doi = "10.1103/PhysRevLett.124.131802",
    journal = "Phys. Rev. Lett.",
    volume = "124",
    number = "13",
    pages = "131802",
    year = "2020"
}


@article{CMS:2021ctt,
    author = "Sirunyan, Albert M and others",
    collaboration = "CMS",
    title = "{Search for resonant and nonresonant new phenomena in high-mass dilepton final states at $ \sqrt{s} $ = 13 TeV}",
    eprint = "2103.02708",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CMS-EXO-19-019, CERN-EP-2021-026",
    doi = "10.1007/JHEP07(2021)208",
    journal = "JHEP",
    volume = "07",
    pages = "208",
    year = "2021"
}


@article{ATLAS:2019erb,
    author = "Aad, Georges and others",
    collaboration = "ATLAS",
    title = "{Search for high-mass dilepton resonances using 139 fb$^{-1}$ of $pp$ collision data collected at $\sqrt{s}=$13 TeV with the ATLAS detector}",
    eprint = "1903.06248",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CERN-EP-2019-030",
    doi = "10.1016/j.physletb.2019.07.016",
    journal = "Phys. Lett. B",
    volume = "796",
    pages = "68--87",
    year = "2019"
}


@article{Korshynska:2024suh,
    author = {Korshynska, Kateryna and L{\"o}schner, Maximilian and Marinichenko, Mariia and M{\k{e}}ka{\l}a, Krzysztof and Reuter, J{\"u}rgen},
    title = "{Z{\textquoteright} boson mass reach and model discrimination at muon colliders}",
    eprint = "2402.18460",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-24-028",
    doi = "10.1140/epjc/s10052-024-12892-6",
    journal = "Eur. Phys. J. C",
    volume = "84",
    number = "6",
    pages = "568",
    year = "2024"
}

@article{Leike:1996pj,
    author = "Leike, A. and Riemann, S.",
    title = "{$Z^\prime$ search in $e^{+} e^{-}$ annihilation}",
    eprint = "hep-ph/9607306",
    archivePrefix = "arXiv",
    reportNumber = "DESY-96-111, LMU-02-96",
    doi = "10.1007/s002880050477",
    journal = "Z. Phys. C",
    volume = "75",
    pages = "341--348",
    year = "1997"
}




@article{LHCb:2017trq,
    author = "Aaij, Roel and others",
    collaboration = "LHCb",
    title = "{Search for Dark Photons Produced in 13 TeV $pp$ Collisions}",
    eprint = "1710.02867",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "LHCB-PAPER-2017-038, CERN-EP-2017-248",
    doi = "10.1103/PhysRevLett.120.061801",
    journal = "Phys. Rev. Lett.",
    volume = "120",
    number = "6",
    pages = "061801",
    year = "2018"
}



@article{Davoudiasl:2012qa,
    author = "Davoudiasl, Hooman and Lee, Hye-Sung and Marciano, William J.",
    title = "{Muon Anomaly and Dark Parity Violation}",
    eprint = "1205.2709",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevLett.109.031802",
    journal = "Phys. Rev. Lett.",
    volume = "109",
    pages = "031802",
    year = "2012"
}

@article{Davoudiasl:2014kua,
    author = "Davoudiasl, Hooman and Lee, Hye-Sung and Marciano, William J.",
    title = "{Muon g-2, rare kaon decays, and parity violation from dark bosons}",
    eprint = "1402.3620",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "JLAB-THY-14-1841",
    doi = "10.1103/PhysRevD.89.095006",
    journal = "Phys. Rev. D",
    volume = "89",
    number = "9",
    pages = "095006",
    year = "2014"
}



@article{Rashed:2024ybj,
    author = "Rashed, Ahmed",
    title = "{Constraints on Dark Photon and Dark $Z$ Model Parameters in the $B$ and $K$ Meson Decays}",
    eprint = "2412.11438",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "12",
    year = "2024"
}


@article{Davoudiasl:2023cnc,
    author = "Davoudiasl, Hooman and Enomoto, Kazuki and Lee, Hye-Sung and Lee, Jiheon and Marciano, William J.",
    title = "{Searching for new physics effects in future W mass and sin2{\ensuremath{\theta}}W(Q2) determinations}",
    eprint = "2309.04060",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.108.115018",
    journal = "Phys. Rev. D",
    volume = "108",
    number = "11",
    pages = "115018",
    year = "2023"
}


@article{CMS:2019kiy,
    collaboration = "CMS",
    title = "{Search for a narrow resonance decaying to a pair of muons in proton-proton collisions at 13 TeV}",
    reportNumber = "CMS-PAS-EXO-19-018",
    year = "2019"
}

@article{Liu:2023jta,
    author = "Liu, Da and Wang, Lian-Tao and Xie, Ke-Pan",
    title = "{Composite resonances at a 10 TeV muon collider}",
    eprint = "2312.09117",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP04(2024)084",
    journal = "JHEP",
    volume = "04",
    pages = "084",
    year = "2024"
}


@article{Buttazzo:2018qqp,
    author = "Buttazzo, Dario and Redigolo, Diego and Sala, Filippo and Tesi, Andrea",
    title = "{Fusing Vectors into Scalars at High Energy Lepton Colliders}",
    eprint = "1807.04743",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY 18-116, DESY-18-116",
    doi = "10.1007/JHEP11(2018)144",
    journal = "JHEP",
    volume = "11",
    pages = "144",
    year = "2018"
}


@article{Han:2023njx,
    author = "Han, Tao and Liu, Da and Low, Ian and Wang, Xing",
    title = "{Electroweak scattering at the muon shot}",
    eprint = "2312.07670",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PITT-PACC-2324",
    doi = "10.1103/PhysRevD.110.013005",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "1",
    pages = "013005",
    year = "2024"
}


@article{deLima:2025ctj,
    author = "de Lima, Carlos Henrique",
    title = "{Boosting vector boson fusion reconstruction at muon colliders}",
    eprint = "2507.22108",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/xp3t-mvxx",
    journal = "Phys. Rev. D",
    volume = "113",
    number = "5",
    pages = "L051703",
    year = "2026"
}

@article{Cipressi:2026wtb,
    author = "Cipressi, Massimo and Langhoff, Kevin and Opferkuch, Toby",
    title = "{Vector Resonances at Muon and Wakefield Colliders}",
    eprint = "2603.18146",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "3",
    year = "2026"
}


@article{Bigaran:2025rvb,
    author = "Bigaran, Innes and Ruiz, Richard",
    title = "{Weak bosons as partons below 10 TeV partonic center-of-momentum}",
    eprint = "2502.07878",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFJPAN-IV-2025-2, COMETA-2025-1, FERMILAB-PUB-25-0030-T",
    month = "2",
    year = "2025"
}


@article{Ciafaloni:1998xg,
    author = "Ciafaloni, P. and Comelli, D.",
    title = "{Sudakov enhancement of electroweak corrections}",
    eprint = "hep-ph/9809321",
    archivePrefix = "arXiv",
    reportNumber = "INFN-FE-09-98",
    doi = "10.1016/S0370-2693(98)01541-X",
    journal = "Phys. Lett. B",
    volume = "446",
    pages = "278--284",
    year = "1999"
}


@article{Hori:2000tm,
    author = "Hori, M. and Kawamura, H. and Kodaira, J.",
    title = "{Electroweak Sudakov at two loop level}",
    eprint = "hep-ph/0007329",
    archivePrefix = "arXiv",
    reportNumber = "HUPD-0003",
    doi = "10.1016/S0370-2693(00)01027-3",
    journal = "Phys. Lett. B",
    volume = "491",
    pages = "275--279",
    year = "2000"
}


@article{Denner:2000jv,
    author = "Denner, Ansgar and Pozzorini, Stefano",
    title = "{One loop leading logarithms in electroweak radiative corrections. 1. Results}",
    eprint = "hep-ph/0010201",
    archivePrefix = "arXiv",
    reportNumber = "PSI-PR-00-15, ZU-TH-17-00",
    doi = "10.1007/s100520100551",
    journal = "Eur. Phys. J. C",
    volume = "18",
    pages = "461--480",
    year = "2001"
}


@article{Kuhn:2007qc,
    author = "Kuhn, Johann H. and Kulesza, A. and Pozzorini, S. and Schulze, M.",
    title = "{Electroweak corrections to large transverse momentum production of W bosons at the LHC}",
    eprint = "hep-ph/0703283",
    archivePrefix = "arXiv",
    reportNumber = "TTP07-07, SFB-CP-07-12, MPP-2007-35, DESY-07-041",
    doi = "10.1016/j.physletb.2007.06.028",
    journal = "Phys. Lett. B",
    volume = "651",
    pages = "160--165",
    year = "2007"
}

@article{Alwall:2007st,
    author = "Alwall, Johan and Demin, Pavel and de Visscher, Simon and Frederix, Rikkert and Herquet, Michel and Maltoni, Fabio and Plehn, Tilman and Rainwater, David L. and Stelzer, Tim",
    title = "{MadGraph/MadEvent v4: The New Web Generation}",
    eprint = "0706.2334",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-12603, CP3-07-17",
    doi = "10.1088/1126-6708/2007/09/028",
    journal = "JHEP",
    volume = "09",
    pages = "028",
    year = "2007"
}


@article{Alwall:2011uj,
    author = "Alwall, Johan and Herquet, Michel and Maltoni, Fabio and Mattelaer, Olivier and Stelzer, Tim",
    title = "{MadGraph 5 : Going Beyond}",
    eprint = "1106.0522",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-11-448-T",
    doi = "10.1007/JHEP06(2011)128",
    journal = "JHEP",
    volume = "06",
    pages = "128",
    year = "2011"
}


@article{Degrande:2011ua,
    author = "Degrande, Celine and Duhr, Claude and Fuks, Benjamin and Grellscheid, David and Mattelaer, Olivier and Reiter, Thomas",
    title = "{UFO - The Universal FeynRules Output}",
    eprint = "1108.2040",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CP3-11-25, IPHC-PHENO-11-04, IPPP-11-39, DCPT-11-78, MPP-2011-68",
    doi = "10.1016/j.cpc.2012.01.022",
    journal = "Comput. Phys. Commun.",
    volume = "183",
    pages = "1201--1214",
    year = "2012"
}


@article{Christensen:2008py,
    author = "Christensen, Neil D. and Duhr, Claude",
    title = "{FeynRules - Feynman rules made easy}",
    eprint = "0806.4194",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MSUHEP-080616, CP3-08-20",
    doi = "10.1016/j.cpc.2009.02.018",
    journal = "Comput. Phys. Commun.",
    volume = "180",
    pages = "1614--1641",
    year = "2009"
}

@article{Sjostrand:2014zea,
    author = {Sj{\"o}strand, Torbj{\"o}rn and Ask, Stefan and Christiansen, Jesper R. and Corke, Richard and Desai, Nishita and Ilten, Philip and Mrenna, Stephen and Prestel, Stefan and Rasmussen, Christine O. and Skands, Peter Z.},
    title = "{An introduction to PYTHIA 8.2}",
    eprint = "1410.3012",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "LU-TP-14-36, MCNET-14-22, CERN-PH-TH-2014-190, FERMILAB-PUB-14-316-CD, DESY-14-178, SLAC-PUB-16122",
    doi = "10.1016/j.cpc.2015.01.024",
    journal = "Comput. Phys. Commun.",
    volume = "191",
    pages = "159--177",
    year = "2015"
}



@article{Czyz:2002np,
    author = "Czyz, Henryk and Grzelinska, Agnieszka and Kuhn, Johann H. and Rodrigo, German",
    title = "{The Radiative return at phi and B factories: Small angle photon emission at next-to-leading order}",
    eprint = "hep-ph/0212225",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-2002-328, TTP02-43",
    doi = "10.1140/epjc/s2003-01134-4",
    journal = "Eur. Phys. J. C",
    volume = "27",
    pages = "563--575",
    year = "2003"
}

@article{Binner:1999bt,
    author = "Binner, S. and Kuhn, Johann H. and Melnikov, K.",
    title = "{Measuring sigma(e+ e- ---{\ensuremath{>}} hadrons) using tagged photon}",
    eprint = "hep-ph/9902399",
    archivePrefix = "arXiv",
    reportNumber = "TTP-99-09",
    doi = "10.1016/S0370-2693(99)00658-9",
    journal = "Phys. Lett. B",
    volume = "459",
    pages = "279--287",
    year = "1999"
}


@article{Melnikov:2000gs,
    author = "Melnikov, Kirill and Nguyen, Federico and Valeriani, Barbara and Venanzoni, Graziano",
    title = "{Contribution of the direct decay phi ---{\ensuremath{>}} pi+ pi- gamma to the process e+ e- ---{\ensuremath{>}} pi+ pi- gamma at DAPHNE}",
    eprint = "hep-ph/0001064",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-8322, IEKP-KA-99-27, RM3-TH-99-15",
    doi = "10.1016/S0370-2693(00)00209-4",
    journal = "Phys. Lett. B",
    volume = "477",
    pages = "114--124",
    year = "2000"
}


@article{Spagnolo:1998mt,
    author = "Spagnolo, S.",
    title = "{The hadronic contribution to the muon g-2 from hadron production in initial state radiation events at the e+ e- collider DAPHNE}",
    reportNumber = "CERN-OPEN-98-012",
    doi = "10.1007/s100520050371",
    journal = "Eur. Phys. J. C",
    volume = "6",
    pages = "637--645",
    year = "1999"
}


@article{MICE:2019jkl,
    author = "Bogomilov, M. and others",
    collaboration = "MICE",
    title = "{Demonstration of cooling by the Muon Ionization Cooling Experiment}",
    eprint = "1907.08562",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "RAL-P-2019-003",
    doi = "10.1038/s41586-020-1958-9",
    journal = "Nature",
    volume = "578",
    number = "7793",
    pages = "53--59",
    year = "2020"
}

@article{Delahaye:2019omf,
    author = "Delahaye, Jean Pierre and Diemoz, Marcella and Long, Ken and Mansouli{\'e}, Bruno and Pastrone, Nadia and Rivkin, Lenny and Schulte, Daniel and Skrinsky, Alexander and Wulzer, Andrea",
    title = "{Muon Colliders}",
    eprint = "1901.06150",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    month = "1",
    year = "2019"
}


@article{Long:2020wfp,
    author = "Long, K. and Lucchesi, D. and Palmer, M. and Pastrone, N. and Schulte, D. and Shiltsev, V.",
    title = "{Muon colliders to expand frontiers of particle physics}",
    eprint = "2007.15684",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "FERMILAB-PUB-20-366-AD-APC",
    doi = "10.1038/s41567-020-01130-x",
    journal = "Nature Phys.",
    volume = "17",
    number = "3",
    pages = "289--292",
    year = "2021"
}


@article{Ankenbrandt:1999cta,
    author = "Ankenbrandt, Charles M. and others",
    title = "{Status of muon collider research and development and future plans}",
    eprint = "physics/9901022",
    archivePrefix = "arXiv",
    reportNumber = "BNL-65623, FERMILAB-PUB-98-179, LBNL-41935, LBL-41935",
    doi = "10.1103/PhysRevSTAB.2.081001",
    journal = "Phys. Rev. ST Accel. Beams",
    volume = "2",
    pages = "081001",
    year = "1999"
}


@article{Boscolo:2018ytm,
    author = "Boscolo, Manuela and Delahaye, Jean-Pierre and Palmer, Mark",
    title = "{The future prospects of muon colliders and neutrino factories}",
    eprint = "1808.01858",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    doi = "10.1142/9789811209604_0010",
    journal = "Rev. Accel. Sci. Tech.",
    volume = "10",
    number = "01",
    pages = "189--214",
    year = "2019"
}


@article{Skrinsky:1997rw,
    author = "Skrinsky, A. N.",
    editor = "Meshkov, I.",
    title = "{Ionization cooling and muon collider}",
    doi = "10.1016/S0168-9002(97)00357-4",
    journal = "Nucl. Instrum. Meth. A",
    volume = "391",
    pages = "188--195",
    year = "1997"
}

@article{Neuffer:1994cza,
    author = "Neuffer, David",
    editor = "Cline, D. B.",
    title = "{Principles and applications of muon cooling}",
    doi = "10.1063/1.49353",
    journal = "AIP Conf. Proc.",
    volume = "352",
    pages = "12--15",
    year = "1996"
}


@article{Schulte:2022cbw,
    author = "Schulte, D. and others",
    editor = "Mounet, N.",
    title = "{Chapter 5: Bright muon beams and muon colliders}",
    reportNumber = "FERMILAB-PUB-22-338-AD",
    doi = "10.23731/CYRM-2022-001.145",
    journal = "CERN Yellow Rep. Monogr.",
    volume = "1",
    pages = "145--183",
    year = "2022"
}


@article{AlAli:2021let,
    author = "Al Ali, Hind and others",
    title = "{The muon Smasher{\textquoteright}s guide}",
    eprint = "2103.14043",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1361-6633/ac6678",
    journal = "Rept. Prog. Phys.",
    volume = "85",
    number = "8",
    pages = "084201",
    year = "2022"
}


@article{Casarsa:2022iod,
    author = "Casarsa, Massimo",
    collaboration = "Muon Collider",
    title = "{Prospects of a future multi-TeV muon collider}",
    doi = "10.21468/SciPostPhysProc.8.061",
    journal = "SciPost Phys. Proc.",
    volume = "8",
    pages = "061",
    year = "2022"
}

@article{MuonCollider:2022xlm,
    author = "de Blas, Jorge and others",
    collaboration = "Muon Collider",
    title = "{The physics case of a 3 TeV muon collider stage}",
    eprint = "2203.07261",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-22-317-AD-ND-PPD-SCD-TD",
    month = "3",
    year = "2022"
}


@article{Franceschini:2021aqd,
    author = "Franceschini, Roberto and Greco, Mario",
    title = "{Higgs and BSM Physics at the Future Muon Collider}",
    eprint = "2104.05770",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.3390/sym13050851",
    journal = "Symmetry",
    volume = "13",
    number = "5",
    pages = "851",
    year = "2021"
}


@article{Franceschini:2022sxc,
    author = "Franceschini, Roberto and Zhao, Xiaoran",
    title = "{Going all the way in the search for WIMP dark matter at the muon collider through precision measurements}",
    eprint = "2212.11900",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1140/epjc/s10052-023-11724-3",
    journal = "Eur. Phys. J. C",
    volume = "83",
    number = "6",
    pages = "552",
    year = "2023"
}



@article{Moortgat-Pick:2005jsx,
    author = "Moortgat-Pick, G. and others",
    title = "{The Role of polarized positrons and electrons in revealing fundamental interactions at the linear collider}",
    eprint = "hep-ph/0507011",
    archivePrefix = "arXiv",
    reportNumber = "CERN-PH-TH-2005-036, DCPT-04-100, DESY-05-059, FERMILAB-PUB-05-060-T, IPPP-04-50, KEK-2005-16, PRL-TH-05-01, SHEP-05-03, SLAC-PUB-11087",
    doi = "10.1016/j.physrep.2007.12.003",
    journal = "Phys. Rept.",
    volume = "460",
    pages = "131--243",
    year = "2008"
}



@article{Ahmed:2022wlz,
    author = "Ahmed, Ijaz and Shakar, Mashal and Ashraf, M. U. and Muhammad, Jamil and Khurshid, Taimoor",
    title = "{Effect of polarized colliding beam on Higgs boson production at the lepton collider}",
    eprint = "2202.13567",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/S0217732324500470",
    journal = "Mod. Phys. Lett. A",
    volume = "39",
    number = "11",
    pages = "2450047",
    year = "2024"
}


@article{Liu:2014uua,
    author = "Liu, Yao-Bei and Xiao, Zhen-Jun",
    title = "{Single Higgs boson production at the ILC in the left-right twin Higgs model}",
    eprint = "1412.5905",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/0954-3899/42/6/065005",
    journal = "J. Phys. G",
    volume = "42",
    number = "6",
    pages = "065005",
    year = "2015"
}
